Uncovering Extraplanar Gas in UGCA 250 with the Ultra-deep MHONGOOSE Survey

We use the neutral atomic hydrogen (HI) observations of the edge-on galaxy UGCA 250, taken as part of the MeerKAT HI Observations of Nearby Galactic Objects - Observing Southern Emitters (MHONGOOSE) survey to investigate the amount, morphology, and kinematics of extraplanar gas. The combination of high column density sensitivity and high spatial resolution of the survey over a large field of view is ideal for studying the underlying physics governing the extraplanar gas. These data reveal 9 additional detections within the field of view along with UGCA 250, with 8 of them being within $\sim$ 200 km s$^{-1}$ of the galaxy's systemic velocity. The galaxy seems to have a tail-like feature extending away from it in the southern direction up to $\sim$ 41 kpc (in projection). We also detect a cloud at anomalous velocities, but we did not find any optical counterpart. We construct a detailed tilted ring model for this edge-on galaxy to gain a deeper understanding of the vertical structure of its neutral hydrogen. The model that best matches the data features a thick disc with a scale height of $\sim$ 3$\pm$1 kpc and an HI mass of about 15$\%$ of the total HI mass. This extraplanar gas is detected for the first time in UGCA 250. Our analysis favours a mixed origin for the extraplanar gas in UGCA 250, likely arising from a combination of internal stellar feedback and external tidal interactions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
